qTask: Task-parallel Quantum Circuit Simulation with Incrementality

Incremental quantum circuit simulation has emerged as an important tool for simulation-driven quantum applications, such as circuit synthesis, verification, and analysis. When a small portion of the circuit is modified, the simulator must incrementally update state amplitudes for reasonable turnaround time and productivity. However, this type of incrementality has been largely ignored by existing research. To fill this gap, we introduce a new incremental quantum circuit simulator called qTask. qTask leverages a task-parallel decomposition strategy to explore both inter- and intra-gate operation parallelisms from partitioned data blocks. Our partitioning strategy effectively narrows down incremental update to a small set of partitions affected by circuit modifiers. We have demonstrated the promising performance of qTask on QASMBench benchmarks. Compared to two state-of-the-art simulators, Qulacs and Qiskit, qTask is respectively 1.46x and 1.71x faster for full simulation and 5.77x and 9.76x faster for incremental simulation.

==> Fig/partition_qft.txt <==
block qtask-full qtask-inc
1     1312.4     22451   
2     1241.5     10423
3     1023.1     7454 
4      813.4     3947
5      431.3     2347
6      230.2     1398
7      162.1     964
8      160.0     949
9      169.4     951
10     234.3     1091
11     344.2     1593
12     467.3     2984
13     523.1     3157
14     612.4     4023
15     859.8     5180


==> Fig/runtime_cores_big_adder.txt <==
core qulacs qtask  qulacs-full qtask-full
1    10967  2515   713.2       648.1
2    7110   1403   501.2       400.2            
4    4143    881   294.4       243.1
8    2913    614   240.4       177.4
10   2741    604   214.1       137.1
12   2513    605   209.2       136.0
14   2446    604   205.1       136.4 
16   2401    602   200.1       137.9


==> Fig/runtime_cores_qft.txt <==
core qulacs qtask  qulacs-full qtask-full
1    17742  5200   844.2       856.8
2    9110   2903   513.2       499.2            
4    4675   1304   341.4       277.1
8    3699   1003   201.4       159.4
10   3711   970    167.1       110.4
12   3700   961    143.2       103.0
14   3656   955    150.1       113.4 
16   3621   949    142.0       102.2


==> Fig/runtime_incremental_iterations_big_adder.txt <==
iter qulacs  qtask
1    8.7     2.18045 
2    23.49   5.88722 
3    52.2    13.0827 
4    87      21.8045 
5    130.5   32.7068 
6    182.7   45.7895 
7    219.24  54.9474 
8    281.88  70.6466 
9    391.5   98.1203 
10   478.5   119.925 
11   516.78  129.519 
12   678.6   170.075 
13   712.53  178.579 
14   913.5   228.947 
15   1044    261.654 
16   1064.88 266.887 
17   1197.99 300.248 
18   1338.93 335.571 
19   1487.7  372.857 
20   1644.3  412.105 
21   2009.7  496.489
22   2201.99 503.684
23   2401.2  601.805


==> Fig/runtime_incremental_iterations_qft.txt <==
iter qulacs    qtask
1    2.84      0.74443
2    7.668     2.21096
3    17.04     4.46658
4    28.4      7.4443
5    42.6      11.1664
6    59.64     15.633
7    71.568    20.6356
8    92.016    26.5315
9    127.8     33.4993
10   156.2     40.9436
11   168.696   48.641
12   221.52    58.0655
13   232.596   67.0657
14   298.2     78.1651
15   340.8     89.3316
16   347.616   100.23
17   391.068   112.759
18   437.076   126.025
19   485.64    140.027
20   536.76    154.767
21   646.668   171.963
22   656.04    186.457
23   783.84    205.463
24   830.7     223.329
25   852       239.52
26   897.156   258.682
27   966.168   278.581
28   1153.04   302.239
29   1235.4    323.827
30   1320.6    346.16
31   1349.92   369.237
32   1408.64   389.128
33   1433.92   413.449
34   1520.82   438.506
35   1789.2    468.991
36   1891.44   495.79
37   1942.44   523.334
38   1996.52   546.106
39   2095.92   580.655
40   2215.2    604.328
41   2445.24   640.954
42   2564.52   672.22
43   2645.64   704.231
44   2686.45   736.986
45   2811.6    762.78
46   2883.16   804.729
47   3005      831.32
48   3170.86   866.695
49   3479      911.927
50   3621      949.148






















































==> Fig/runtime_incremental_mixes_big_adder.txt <==
iter qulacs qtask
1 186.213 132.219
2 181.891 136.521
3 176.088 150.476
4 196.098 137.845
5 200.1 137.9
6 165.723 114.209
7 200.1 137.9
8 176.088 134.701
9 198.059 124.331
10 164.082 118.732
11 194.017 121.793
12 183.692 95.5647
13 194.017 124.441
14 173.807 96.0611
15 196.098 140.548
16 186.213 121.848
17 184.092 156.048
18 180.41 120.525
19 186.213 150.366
20 200.1 137.9
21 177.849 105.576
22 200.1 137.9
23 174.327 97.0816
24 183.692 126.592
25 172.566 146.836
26 165.723 92.724
27 180.41 135.749
28 183.692 114.181
29 187.774 149.704
30 200.1 137.9
31 173.807 119.78
32 169.765 126.261
33 186.213 102.405
34 164.082 96.1163
35 177.849 138.341
36 190.175 146.946
37 187.774 152.242
38 200.1 137.9
39 185.933 116.719
40 196.098 104.059
41 172.086 91.3174
42 174.327 127.42
43 174.327 109.217
44 167.364 106.293
45 200.1 137.9
46 162.441 104.032
47 170.365 125.71
48 183.692 126.592
49 170.365 144.685
50 186.213 116.663


==> Fig/runtime_incremental_mixes_qft.txt <==
iter qulacs qtask
1 134.815 85.4169
2 97.412 69.3259
3 123.71 104.224
4 137.768 99.0574
5 114.736 81.68
6 124.96 79.0662
7 106.841 91.5633
8 121.666 82.3334
9 139.046 97.0358
10 130.81 88.2961
11 112.947 87.0709
12 90.88 58.1562
13 101.928 77.8206
14 133.594 102.917
15 134.985 121.07
16 96.5316 64.6906
17 97.412 64.323
18 121.211 91.645
19 95.5944 82.6193
20 111.328 96.3824
21 131.634 83.6199
22 122.12 80.7815
23 126.21 80.8632
24 95.5944 65.3644
25 136.32 108.798
26 123.341 88.6841
27 129.476 90.2156
28 121.666 98.6286
29 120.473 98.6286
30 108.545 92.3801
31 108.999 87.6835
32 115.702 93.4828
33 128.709 81.7617
34 88.9204 55.0727
35 99.1728 80.1281
36 134.985 114.066
37 90.9084 76.82
38 97.5256 81.2308
39 128.709 78.1678
40 119.933 97.1175
41 142 102.1
42 116.44 99.6292
43 94.6572 79.5155
44 97.412 70.7553
45 122.12 86.9279
46 102.978 65.732
47 122.461 81.7617
48 126.721 110.84
49 108.999 69.8364
50 88.04 56.9718


==> Fig/runtime_incremental_removals_big_adder.txt <==
iter qulacs qtask
1 200.1 137.9
2 198.059 137.845
3 192.096 146.946
4 189.975 143.885
5 182.251 124.331
6 183.692 107.976
7 176.088 112.857
8 168.644 124.524
9 169.765 118.153
10 160.8 104.032
11 160.08 112.526
12 154.517 101.108
13 152.076 99.5638
14 148.074 108.169
15 144.072 98.2951
16 140.07 107.148
17 138.789 91.8966
18 132.066 94.6546
19 130.625 99.7293
20 125.303 87.208
21 118.859 89.3592
22 118.379 71.184
23 110.935 88.8076
24 110.215 69.2534
25 105.093 71.708
26 98.049 59.297
27 97.0085 67.5158
28 91.1255 67.24
29 87.1636 54.0016
30 84.042 61.3931
31 79.2396 47.9892
32 74.5172 52.926
33 73.4767 56.0977
34 67.3537 42.6663
35 63.3917 41.9216
36 60.6303 42.6111
37 57.1486 38.9981
38 52.026 36.2125
39 48.9845 37.3985
40 44.9024 30.338
41 40.4202 29.2348
42 36.018 25.8149
43 31.6958 20.7402
44 28.2941 21.2366
45 24.2521 16.0516
46 20.4102 14.4795
47 16.008 9.48752
48 11.8859 8.60496
49 8.16408 5.95728
50 3.96198 2.53736


==> Fig/runtime_incremental_removals_qft.txt <==
iter qulacs qtask
1 142 102.1
2 136.377 98.0568
3 134.957 90.1747
4 130.81 93.0948
5 130.64 83.5995
6 125.244 108.43
7 123.71 88.9495
8 125.784 79.9035
9 122.858 92.6251
10 116.44 73.6754
11 112.464 84.1304
12 110.76 91.5837
13 110.078 74.4922
14 104.029 69.5097
15 104.285 73.512
16 97.412 65.7524
17 98.4912 65.2623
18 93.72 80.8632
19 90.88 58.1562
20 86.2792 68.3662
21 84.348 54.5214
22 80.7128 62.1789
23 81.1104 57.7478
24 78.9804 57.3394
25 76.0552 50.9683
26 70.29 52.071
27 68.16 55.379
28 63.3604 47.9053
29 61.2304 49.4164
30 60.2364 48.0278
31 55.664 48.1912
32 53.4204 41.5139
33 51.6312 36.3884
34 48.28 31.9369
35 46.3488 29.7315
36 42.6 28.7922
37 40.5552 27.7304
38 36.5508 25.7496
39 34.08 21.8086
40 31.5524 22.6866
41 28.116 17.7654
42 24.7932 16.5402
43 23.1744 18.7864
44 20.0788 13.0075
45 16.5288 12.6196
46 13.916 11.8436
47 11.5872 9.14816
48 8.6904 7.0449
49 5.5096 4.45156
50 2.8684 1.89906

